Attack-Resilient Supervisory Control of Discrete-Event Systems: A Finite-State Transducer Approach

Resilience to sensor and actuator attacks is a major concern in the supervisory control of discrete events in cyber-physical systems (CPS). In this work, we propose a new framework to design supervisors for CPS under attacks using finite-state transducers (FSTs) to model the effects of the discrete events. FSTs can capture a general class of regular-rewriting attacks in which an attacker can nondeterministically rewrite sensing/actuation events according to a given regular relation. These include common insertion, deletion, event-wise replacement, and finite-memory replay attacks. We propose new theorems and algorithms with polynomial complexity to design resilient supervisors against these attacks. We also develop an open-source tool in Python based on the results and illustrate its applicability through a case study

==> IEEE_OJCSYS_23-0002_-_v1_-_Review/ReportOn23-0002v1.txt <==
This paper has received three consistent reviews. All reviewers agree
that the contribution is not clear and related work, seemingly
addressing a harder problem, need to be considered and discussed. 
Also, all reviewers agree that the writing is not clear and needs to be
significantly improved in order to make the paper acceptable to the
journal.

The editor agrees with all reviewers that the authors should get a
chance to revise and resubmit the paper. 
If all doubts can be cleared by this re-submission, it might be
considered for publication.

==> IEEE_OJCSYS_23-0002_-_v1_-_Review/Review1403_Reviewer2_Of23-0002v1.txt <==
This paper studies the modeling and synthesis of attack-resilient
supervisors in the framework of discrete-event systems. In contrast to
the standard FSA based models, where events are partitioned as
(un)controllable and (ub)observabble events, the main novelty of this
works is to propose to use finite-state transducer to capture the
closed-loop system. This approach is quite natural for modeling attacks
since it explictly distinguishes between inputs and output symbols. 

In my opinion, the main contribution of this work is the modeling part
of using FST for attacks. In terms of attack-resilient synthesis, the
contributions are a bit week. The reasons are as follows:

In the formulation of attack-resilient supervisory synthesis problem,
it is assumed that the two attackers A_a and A_s are *GIVEN*. This
assumption
(i) on the one hand, significantly simplifies the problem setting since
one can composition the attacker models into the plant and then the
problem becomes a standard synthesis problem; 
(ii) on the other hand, not very practical, since usually, one just
knows the type of the attacker but cannot know the exatctly
functionality of the attckers. What you may need to do is to
composition a model containing all possible attackers.	

In fact, there are many recent works in the DES literature handling the
more practical synthesis problem without knowing the model of the
attackers. Please see the following references:
- Lin, L., & Su, R. (2021). Synthesis of covert actuator and sensor
attackers. Automatica, 130, 109714.
- Yao, J., Yin, X., & Li, S.. Sensor deception attacks against
initial-state privacy in supervisory control systems. In 2022 IEEE 61st
Conference on Decision and Control (CDC) (pp. 4839-4845). IEEE.
- Tai, R., Lin, L., Zhu, Y., & Su, R. (2023). Privacy-preserving
co-synthesis against sensor–actuator eavesdropping intruder.
Automatica, 150, 110860.
- Tai, R., Lin, L., & Su, R. (2023). Synthesis of optimal covert
sensor–actuator attackers for discrete-event systems. Automatica, 151,
110910.

In my opinion, the authors may want to better clarify the main
contribution of this work (maybe focus on the advantage of modeling
using FST) by comparing with recent works in the literature. 


==> IEEE_OJCSYS_23-0002_-_v1_-_Review/Review1405_Reviewer3_Of23-0002v1.txt <==
The motivating idea behind the paper is a good one, but I found certain
aspects of it confusing. The definitions differ somewhat from the
standard definitions in supervisory control, so more effort needs to be
made by the authors to formalise and explain the differences precisely.
I did not understand the interaction between plant and supervisor here.
This made the rest of the paper difficult to follow, so I apologise if
I did not apprehend everything that the authors intended to
communicate. Here are my suggestions for clarification. 

1) A formal, precise definition of the plant-supervisor composition
needs to be provided. It is not the standard parallel composition
defined in [39], but how exactly does it differ? The example in Section
IIIB was particularly confusing: For the supervisor to have sent output
i_1, this could only have been caused by transition tau_1, hence the
supervisor must currently be in state 1. But from there, the only valid
transition is (i_2,i_2), not (i_2,i_1), as claimed in the text. From
this point on, my comprehension of the material never recovered.  
What mathematical relation must hold for a valid transition to occur?

2) The plant-attacker and supervisor-attacker compositions are
different again from the standard compositions in [39], and from the
aforementioned plant-supervisor composition. The details of this
composition also needs to be formalised. 

In order to address points 1-2 above, I would suggest that the authors
formally define all the composition relations that are depicted Figure
2. What do each of the lines between the blocks actually mean? Do they
all define exactly the same type of relation? Make the state space,
input space, output space, initial conditions, final states, and
transition functions for the compositions explicit, in terms of those
for the individual blocks. This would set the rest of the paper on a
solid foundation. The proofs are not complete without this. 

Further comments: 

3) The design of a "resilient" supervisor here seems to require
complete and exact knowledge of the attacker behaviour. How useful
really is this design procedure? If the plant and supervisor know
exactly what the attacker is going to do, then of course an attack can
be rejected. Since the attack models are deterministic, there is no
allowance for uncertainty in the attacker behaviour. Such a strong
assumption will never be true in practice. This work may still be a
contribution, but only as an intermediate step towards a more
comprehensive solution. The authors should clarify what they see as
their contribution, in light of this. 

4) I think the term resilience should be reserved for when
a desired property is violated but quickly recovered from. "Robustness"
is more appropriate when violations are prevented from occurring. I
would prefer this usage, but will not dogmatically insist upon it if
the authors disagree. 

5) Is the FST in Definition 1 simply a Mealy automaton? If not, how
does is differ?

6) What is a "minimal feasible superlanguage"? This term appears out of
the blue in Section V, and requires a bit more explanation. 

7) Does \mathbb{N} contain 0?

==> IEEE_OJCSYS_23-0002_-_v1_-_Review/Review1417_Reviewer6_Of23-0002v1.txt <==
See the attachment.

==> IEEE_OJCSYS_23-0002_-_v1_-_Review/iThenticateScanResults.txt <==
IEEE OJCSYS has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submissions to IEEE OJCSYS are uploaded for scanning to the iThenticate
server according to editorial policy.

Similarity score for IEEE OJCSYS submission :
Current version 30%/12% -- no scan results for other versions

For more information about the scan, if available, log in to IEEE Open
Journal of Control Systems Submission and Review Management System,
enter your author workspace, follow the link to the submission center
for your submission and click on "Reviews and publication decisions".

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the journal.

The scan reports are stored on the iThenticate servers and not
downloaded to the journal submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by journal and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if you are invited to prepare a revised version. The
journal may or may not have the revised manuscript re-scanned.

==> IEEE_OJCSYS_23-0002_-_v2_-_Review/ReportOn23-0002v2.txt <==
Dear authors,

I am delighted to inform you that your paper has been accepted for
publication. As you prepare the final version, it is crucial to adhere
closely to the recommendations provided by the reviewers. In the
"Author comments accompanying Final Submission," please provide a
comprehensive description of how you have addressed the requests and
inquiries made by the reviewers.

To assist in the evaluation process, we kindly request that you
include, IN THE AUTHOR COMMENTS, a version of the final manuscript
where any modifications made in comparison to the previous version are
clearly indicated using a different color font. This highlighting
should not be included in the separate PDF file of the final manuscript
that you will upload.

Best regards,

==> IEEE_OJCSYS_23-0002_-_v2_-_Review/Review1645_Reviewer7_Of23-0002v2.txt <==
The paper has been revised. In particular, the authors have explained
the difference between the existing modeling methods, and argued the
relevance of using non-deterministic model to capture unknown attacks.
I have satisfied with the revision and suggest to accept the paper. 

==> IEEE_OJCSYS_23-0002_-_v2_-_Review/Review1647_Reviewer8_Of23-0002v2.txt <==
Summary
-------
This paper considers the problem of designing supervisors robust
against sensor and actuator attacks.
Finite state transducers are used to model the system components and
specification.
Given models of the plant and both potential attacks, the proposed
synthesis algorithm constructs a supervisor achieving the minimal
feasible behavior containing a specified, desired plant language.
The authors discuss how existing attacks and supervisory control
problems can be modeled in this framework.
Additionally, they show the complexity of the proposed algorithm is
polynomial, and its scalability is demonstrated on a number of
examples.

Comments
--------
For the most part, the paper is well-written and understandable.
The proposed theorems and proofs appear to be technically sound.
The previous revisions seemed to have addressed most of the other
reviewers' comments.
While the framework of transducers differs from the standard setting
for supervisory control, this methodology has been satisfactorily
explained and motivated; however relation to the standard setting
remains slightly unclear.
While the authors have clarified the relation of their work to existing
works on supervisory control under attacks, I have few additional
comments on this.

First, it is stated several times throughout the paper that the
proposed method generalizes "previous history-independent attacks
(e.g., insert, delete, and replace) studied in [18, 49, 39, 19]".
Along with Reviewer 6's previous comments, I believe this statement is
slightly misleading as [39] (Stealthy Deception Attacks for
Cyber-Physical Systems) and its successor [22] (Synthesis of sensor
deception attacks at the supervisory layer of cyber-physical systems)
consider attackers with arbitrary dependence on history.
Any dependence on history can be included in the insertion-deletion
attack structure via composition with attack models similar to what is
done in the proposed work.

Second, the reference [10] (Synthesis of supervisors robust against
sensor deception attacks) is mentioned as an example of work on
resilient supervisors but not compared to the proposed work in detail.
I believe this would be useful as [10] solves a similar problem to the
proposed work.

Finally, several of the compared works consider the problem of
computing supremal sublanguages rather than infimal superlanguages as
in the proposed work.
It might be useful to comment on why one would chose one approach over
the other (for example the supremal approach may be useful when
considering safety properties).

In addition, the relation to the standard supervisory control problem
in Section V-D is somewhat unclear.
When an uncontrollable event is injected into the plant, would the
resulting output not alert the supervisor to the injection?
Furthermore, it might be useful to emphasize that this is not the
standard supervisory control problem under partial observations
although some partial observation is considered here through epsilon
inputs/outputs.
In particular, it is known that the problem of computing such a minimal
supervisor requires exponential time (see Complexity of Infimal
Observable Superlanguages, TomᚠMasopust) compared to the polynomial
time of the proposed algorithm.

Minor Comments
-------------
The definition of composition used in the paper (leftmost
relation/transducer is applied first) differs from the commonly used
alternative (rightmost is applied first).
It would be useful to emphasize this fact to the reader.

Page 1
	"that work various applications" -> "that works for various
applications"

Page 8
	"Synthesizing the resilient supervisor that satisfies is"
appears to be missing a word after satisfies

Page 10
	The notation "L(P | L(P | Aa \circ S \circ As))" is unclear
with the supervisor restricting a language rather than an automaton

==> IEEE_OJCSYS_23-0002_-_v2_-_Review/iThenticateScanResults.txt <==
IEEE OJCSYS has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submissions to IEEE OJCSYS are uploaded for scanning to the iThenticate
server according to editorial policy.

Similarity score for IEEE OJCSYS submission :
No scan results for the current version -- other version 30/12%% (v. 1)

For more information about the scan, if available, log in to IEEE Open
Journal of Control Systems Submission and Review Management System,
enter your author workspace, follow the link to the submission center
for your submission and click on "Reviews and publication decisions".

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the journal.

The scan reports are stored on the iThenticate servers and not
downloaded to the journal submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by journal and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if you are invited to prepare a revised version. The
journal may or may not have the revised manuscript re-scanned.

==> backup/Automatica_reviews/Cover_Note.txt <==
Dear Editor,

We appreciate your effort in handling our submission. Based on the previous reviews, we have improved the manuscript. The main revisions are highlighted in red. We also provide a detailed response letter to the reviews. We appreciate your kind consideration and look forward to hearing from you in due course. 

Best,
Yu

==> backup/Automatica_reviews/ReportOn21-0034v1.txt <==
This paper considers the problem of synthesizing attack-resilient
supervisors for feedback systems modeled by finite-state transducers
(FSTs). Most reviewers find the problem well-motivated but are confused
about several aspects of the model used in the paper and the solution
that is proposed.

1) The main concern (raised by Reviewer 3 in Review 258573) is the
definition of the closed-loop input language and, in particular, what
initiates the action in the closed-loop system. This concern is also
shared by Reviewer 2 (in Review 258571) who provides a detailed example
to highlight her/his concerns.

2) Reviewer 3 has concerns about the importance of Theorems 1-3 (they
only establish sufficient conditions for the existence of a
supervisor). This issue also seems to be related to point 2 of Reviewer
6 (in Review 262877). 

3) Reviewer 3 also points out that the system discussed in Example 8
can be dealt with using conventional supervisory control theory.
Reviewer 6 also makes this point (that instead of FST models one can
utilize models that are more conventional for supervisory control).
This is an important issue and perhaps the authors can provide a more
detailed discussion on such connections (which will also be important
to determine the contribution of the paper).

There are also some other problems identified by the reviewers, all of
which should be carefully addressed when the authors prepare the
revised version of the paper. At this point, it is not clear whether
the paper should be a regular or a brief paper (as this will be
determined when its contribution, particularly issue 1 above, is
clarified).


==> backup/Automatica_reviews/Review258571_Reviewer2_Of21-0034v1.txt <==
See the attached pdf.

==> backup/Automatica_reviews/Review258573_Reviewer3_Of21-0034v1.txt <==
Please see the attached file.

==> backup/Automatica_reviews/Review262877_Reviewer6_Of21-0034v1.txt <==
This work extends the authors' 2019 conference paper and addresses the
problem of attack-resilient supervisory control by using finite state
transducers for modelling the plant, the supervisor and the attackers.
The authors considered the combination of actuator attacks and sensor
attacks, whose models are assumed to be known for the synthesis of the
resilient supervisor. The paper is generally well motivated and
contains some publishable material.

However, I have the following major comments.

1. I will say that the use of finite state transducers (FST) is indeed
quite natural in SCT, but its use for modelling the systems components
is rarely adopted in SCT due to historic reasons. For the motivating
examples discussed in the paper, the use of finite state transducers
seems not essential as they can be "functionally" simulated by finite
state automata (without output). For replay attacks, for example, since
the memory is bounded, it can also be simulated by finite state
automata. The same comments apply to insertion, deletion, replacement,
projection attacks, which are even simpler. The serial composition and
the parallel composition are then simulated by synchronous product and
automata union on finite state automata. So, it is essential to
illustrate the advantage of using FST, as there is also much tool
support for finite state automata (without output).

2. For the key definition of a weakly resilient supervisor in Def. 6,
it seems strange for me as you allow the closed-loop behavior under
attack (the input to the plant) to over-approximate the desired
language and such an over-approximation is minimal. I do not see any
motivation for proposing such a synthesis problem.  Naturally, we would
like the closed-loop behavior under attack to be within (subset of)
some legal behavior K. If the closed-loop behavior under attack is
lower bounded by certain K, I would assume K is the minimally required
behavior and then S shall be selected in such a way that it is as large
as possible. The problem formulation seems to make the problem much
easier by reducing it to a verification problem, by computing some
smallest closure of K; indeed, the problem has a solution iff such a
smallest closure is also upper bounded by the closed-loop behavior
under attack. To compute the smallest closure, the authors use
inversion and composition and check the implementability, as is
required by the problem formulation.

3. The paper writing needs to be more rigorous. At some occasions, the
mathematical writing is simply not correct. For example, in Definition
1, I* x O* = (I x O)* is not correct, as I* x O* is not length
preserving, i.e., the input output length can differ, while (I x O)* is
length preserving. Definition 1 only works for length-preserving
regular relation. The authors consider general regular relation that
may not be length-preserving; so, Definition 1 is not correct. Lemma 1
is only intended for general regular relations. In Definition 4, in the
second condition, you forgot to enforce s0 in S1 and sn=s. The
statement that A^D defines the same regular relation as A is not
correct, as A^D is a standard finite state automaton (without output).

4. Most of the technical material presented before page 7 seems quite
standard or straightfoward. I see most of them as background knowledge.
The idea of modelling the system components as transducers is worth
pursing, but probably not that surprising. 

5. Since the authors are able to solve the synthesis problem for
resilient supervisor in Section 6.3, the previous two subsections seem
a bit unnecessary, though I do understand that it is good to progress
from easier setup to a more general setup. But, since the whole
synthesis problem is not that challenging, I think it is probably more
appropriate to directly present the general algorithm.

Based on the above comments, I believe a short paper may be more
appropriate. 

==> backup/Automatica_reviews/Review_2.txt <==
The paper investigates the problem of Attack-Resilient control systems for feedback systems modeled by finite-state transducers (FSTs). It is assumed that sensors and actuators are vulnerable to attacks. Attackers follow strategies described by FSTs, where they nondeterministically rewrite a sensing or actuation word to any regular word. The studied problem is to find a supervisor that is resilient to the above-mentioned setup. This is a very interesting paper considering cyber-security problems in control systems.

Although the paper is well-written and most of the definitions are well-explained, I had a hard time understanding how the closed-loop behavior is constructed. This undefined behavior is my main issue with the paper. Different from the standard supervisory control theory (SCT) [7], the plant does not generate events autonomously. It receives input signals to dynamically evolve, whereas in standard SCT the plant is abstracted as an autonomous system, i.e., no input is needed for the plant to evolve. I will explain my confusion by modifying Example 8, where I modify the plant to remove the attacker As. 

In my example, I have the plant P modeled as in Fig. 1(a) and supervisor S modeled as in Fig. 1(b). What is the closed-loop input language of the plant Lin(PjS)? This language is not well-defined in the paper. There is only one sentence about the definition of Lin(PjS) in the paragraph above Def. 5. This sentence just states that the closed-loop input language of the plant is \the set of all possible input words to the plant in the closed-loop system under the nondeterminism of P, S, As, and Aa"


Let us investigate the example in Fig. 1. As I understood their framework, the supervisor is waiting for the input signal i1, while the plant is waiting for input signals i1 or i2. This waiting creates a deadlock as both FSTs are waiting for inputs. Maybe this can be fixed by introducing transitions with  input at the initial state of the supervisor. The supervisor initializes the plant by sending initial inputs for which the plant reacts as it is done in [7], where the supervisor is initialized with S(). My main point is that the language Lin(PjS) must be formally defined.

The authors mentioned that their framework is similar to [39]. As [39] assumes that the plant is an autonomous system, the closed-loop input language is defined similarly as in the standard SCT. It cannot be directly adapted to this paper. Similarly, the authors mentioned that their framework is also closely related to the framework in Reactive Synthesis [3] 1. I could not get clarification from [3] on how to define Lin(SjP). In the first part in [3], the authors analyze the system as open-loop by defining a serial composition of the design and the shield, as shown in Fig. 1 in [3]. In the second part in [3], they analyze their framework in a closed-loop system, as shown in Fig. 13 in [3], for which they formally define its behavior.


Some minor issues:

Missing relevant literature as:

L. Lin, Y. Zhu and R. Su, "Towards Bounded Synthesis of Resilient Supervisors," 2019 IEEE 58th Conference on Decision and Control (CDC), Nice,
France, 2019.

Lima, P.M., Alves, M.V.S., Carvalho, L.K. et al. "Security Against Communication Network Attacks of Cyber-Physical Systems." J Control Autom Electr Syst 30, 125{135 (2019).

R. Meira-Goes, S. Lafortune and H. Marchand, "Synthesis of Supervisors Robust Against Sensor Deception Attacks," in IEEE Transactions on Automatic Control, 2021.

Section 3 needs more context. Why is implementability important for supervisors? An FST-based supervisor was not formally defined when the discussion of implementability was brought up. I think this section needs more context or its discussion must be delayed to after the definition of FST-based supervisors.

There is no discussion on why the superset of the desired language K is considered and not a subset of K. A sentence discussing that would be appreciated. It could be in the idea of seeing K as a minimal requirement as discussed in [7].

Typos:

Page 1 - For example, built in intrusion detection systems (IDS) [4] memorize pass symbols... - past?

Page 2 - The considered supervisor model generalizes the ones used in classical supervisory control [7] that can not only allow/disallow symbols. - should it be \that can only allow/disallow" Similar problem in Page 4 below Fig. 3.

In Def. 4, I think you want to state the condition s0 2 S1 and sn = s.

Page 4 - ReachA(I) and ReachAD(I) have different codomains. This is nitpicking, but it might be worth saying the sentence "ReachA(I) is equal, with a slight abuse of notation, to ReachAD(I), which is a singleton".

==> backup/Automatica_reviews/Review_3.txt <==
The authors consider a problem of synthesizing attack-resilient supervisors for discrete event systems. Although the paper is well-motivated, its contribution is obscure.


First of all, the definition of the closed-loop input language, denoted by Lin(P | S,Aa,As), is not clear. According to Definition 2, the input language is defined for an FST. How is the closed-loop system shown in Fig. 3 modeled as a single FST? In my understanding, the action of the plant P is driven by the output of the attacker Aa. The attacker Aa decides its output based on the output of the supervisor S. The output of the supervisor S is determined according to the output of the attacker As. Finally, the attacker As decides its output based on the output of the plant P. What does initiate the action in the closed-loop system? It is not possible to evaluate the theoretical results without the mathematical definition of the closed-loop input language Lin(P | S,Aa,As).


Theorems 1-3 are less interesting. They do not present necessary and sufficient conditions for the existence of a resilient supervisor. For example, Theorem 1 only shows that the FST S defined as S = A−1 s ◦P−1 ◦M K is a resilient supervisor if it is implementable. This is a sufficient condition for the existence of a resilient supervisor. The notion of weak-resilient supervisors defined in Definition 6 should be justified. Since K ⊆ Lin(P | S,Aa,As), it is possible that the plant P executes an illegal word in Lin(P) \ K under the supervision of a weak-resilient supervisor S. Is the execution of an illegal word in Lin(P) \K allowable? In the supervisory control theory, a supervisor is generally synthesized to achieve a sublanguage of the specification language. The example presented in Example 8 can be dealt with in the conventional supervisory control theory. 

Let us recall the setting of the following paper for supervisory control under partial observation:
R. Cieslak, C. Desclaux, A. S. Fawaz, and P. Varaiya, “Supervisory control of discreteevent
processes with partial observations,” IEEE Trans. Automat. Contr., vol. 33, no. 3,
pp. 249–260, 1988.

For the plant P whose generated language is L(P) = {i1, i2}∗, the specification language K ⊆ L(P) is given as K = {i1i2}∗. Let the observation mask M : Σ → Δ ∪ {ε}, where Σ = {i1, i2} and Δ = {i1}, be given as M(i1) = M(i2) = i1. This means that both i1 and i2 are observed as i1 by a supervisor. We assume that i1 and i2 are controllable. Then, we consider a supervisor S : Δ∗ → Σ given as
S(w) =
{
{i1}, if |w| = 2k for some nonnegative integer k
{i2}, if |w| = 2k + 1 for some nonnegative integer k,
where S(w) is the set of enabled events after w ∈ Δ∗ is observed. The specification K = {i1i2}∗ is achieved under the supervision of S.


Other technical comments are listed below:
• It seems that the equality I∗ × O∗ = (I × O)∗ in Definition 1 is incorrect. Any element of
I∗ × O∗ is a pair (I1, I2) of words I1 ∈ I∗ and I2 ∈ O∗, while any element of (I × O)∗ is a
sequence of the form (i1, o1)(i2, o2) · · · (in, on), where i1, i2, . . . , in ∈ I and o1, o2, . . . , on ∈ O.
• The result of Lemma 3 is less interesting. The computational complexity of verifying the
condition of Lemma 3 is exponential.
• In Lemma 4, A and A′ may be replaced with A1 and A2, respectively.
• Why is |I| > 1 imposed in Step 2 of Algorithm 2?
• In Algorithms 3 and 4, K ⊆ Lout(P) may be replaced with K ⊆ Lin(P).
• How is Lemma 6 used to derive
I ∈ RP◦S◦Aa(I) = RP◦P−1◦M K◦A−1 a ◦Aa
(I) 
and
I ∈ RAs◦S◦Aa(I) = RP◦As◦(P◦As)−1◦M
K
◦A−1
a ◦Aa
(I)
in the proofs of Theorem 2 and Theorem 3, respectively?

==> backup/TAC_reviews/1_Review180357.txt <==
The paper addresses the problem of supervisory control of
discrete-event systems (DES) in the presence of attacks modeling by
finite-state transducers (FSTs). It considers the
supervisory control problem for plants with attacks
(i) only on their sensors, (ii) only on their actuators, and (iii) both
on their sensors and actuator. Furthermore, it is associated conditions
for controllability in the presence of attacks, as well as synthesizing
algorithms to obtain FST-based description of such attack-resilient
supervisors.

It is not clear the advantage of using finite-state transducers instead
of automata for modeling the whole system: plant, supervisor and
attacker. All types of attacks that it is considered in the paper can
be done with automata.
In this paper, the attackers goal is not clear. They modeled the
attacker to complex scenario to do what? Only to confuse the
supervisor? 
According to Assumption 1, the attackers action is kept in the
language of the plant, which, in my opinion, is very restrictive.  In
Theorem 1, controllability condition under attacker depends on the
supervisor built for the specific attack  the supervisor depends on
the inversion of the attacker. How do you have control (model) of the
attacker? The problem of supervisory control under attacker is that of
two agents that seek different goals and the supervisor does not know a
priori the attacker actions. If the attacker is known, the supervisor
built is direct application of the classic theory of supervisory control
considering attack as one more restriction. 

Please, check if Fig6 is corrected.


==> backup/TAC_reviews/1_Review180365.txt <==
The topic addressed in this paper is clearly important. But the paper
is not well written. It lacks of necessary mathematical rigour that
allows me to evaluate its technical correctness and potential
contributions. Some key drawbacks are listed below.

(1) The authors claim that their choice of FST models is novel, when
compared with existing works. But the difference between the proposed
FST model and the one used in [32] is not obvious to me. Although [32]
does not address actuator attacks, the corresponding treatment of those
attacks in this paper are not essentially different from that for
sensor attacks, which suggests that the authors either deliberately
skip or don't realise the key difference between sensor attacks and
actuator attacks, when covertness or stealth is under consideration,
that makes cyber attacks different from random faults. The modelling of
replay attacks might potentially bring in something new. But the
description is so vague that I simply can't see any theoretical rigour
in it that makes the modelling framework a worthy contribution.

(2) Definition 2 is not well defined. First of all, I don't know the
meaning of "the language passed to the input of P", and the meaning of
\subset_min. Secondly, shouldn't the desired language H be a
sublanguage of the "good" behaviour of P? The current description
simply says that H is a sublanguage of the closed-loop system, which
says nothing really interesting - after all, we are looking for
something which should be invariant under attack, but the expression
(1) does not clearly capture such an intuition. Since the control goal
is not well defined in Def. 2, the value of this paper is questionable.

(3) The physical meaning of "Inversion" is unclear. Why do we need such
an operation? This lack of physical intuition makes Theorem 1
completely incomprehensible. First of all, the concept of
controllability is not defined. Secondly, the lack of rigorous
definition of composition of the defined supervisor in Theorem 1 and
the plant P makes it impossible for me to check the correctness of the
statement. This is also applicable to Theorem 2. Without being certain
about the correctness of Theorem 1 and Theorem 2, I simply can't see
any potential value in this paper. As a matter of fact, I stopped
reading the paper after Theorem 2. 

(4) The definition of parallel composition seems not correct. The
definition is vague, and I simply can't see how the state set of the
composed FST is the union of the component state sets, which is
inconsistent with the standard literature on supervisory control.      
  

(5) The authors claim to use nondeterministic supervisors in the
introduction. I can't see the motivation and advantages of doing that. 
    

Finally, there are a few language issues. For example, the authors
constantly use "constraint" to mean "constrain". 

==> backup/TAC_reviews/2_Meta.txt <==
	
Dear Dr. Wang:

Your paper “Attack-Resilient Supervisory Control of Discrete-Event
Systems”, Number 20-0909, that you submitted for possible publication
in the IEEE Transactions on Automatic Control has now been reviewed. 
Copies of the reviews are enclosed.

I am sorry to report that, based on the reviews, it is our decision
that the paper cannot be accepted for publication in the Transactions.

Even if the reviewers appreciated the efforts made by the authors in
preparing a revised version of the manuscript, the current version of
the paper is still too far from being mature for publication and
certain concerns cannot be in any case, solved with an additional
review round.

Some of the assumptions are too restrictive and the way they are dealt
is not convincing (see in particular, the comments by Reviewer 1). 

The questions raised by some of the reviewers in the previous review
round, concerning the advantage of using finite-state transducers
instead of automata, has not been answered. This, together with other
concerns raised by Reviewers 2 and 3, make in the opinion of some
reviewers, the paper not well positioned with respect to the state of
the art. 

The technical treatment lacks of theoretical depth. 

A series of technical issues still need to be solved.  

 
Thank you for your submission to the Transactions; we welcome your
future papers submitted for possible publication in the Transactions.

 
Sincerely,

Prof. Carla Seatzu
Associate Editor 
carla.seatzu@unica.it, carla.seatzu@gmail.com
Univ. of Cagliari, Italy

==> backup/TAC_reviews/2_Review208217.txt <==
I would like to thank the authors for making this revised version much
more readable than the previous version. The technical treatment is
better explained. However, the improved presentation also clearly shows
the weakness of the proposed new attack resilience framework, which is
explained below.

(1) The adoption of finite-state transducers (FST) to model the
supervisor and the attacks is very nice, as it reflects their
input-output characteristics. Using an FST to describe the plant is OK,
although it significantly lowers the potential computational complexity
by skipping all unobservable behaviours in the plant, which is
reflected in the setup of having only inputs and observable outputs. It
is well known that, if the supervisor can effectively estimate the
plant’s state, with its prior knowledge of the plant model, it can
correctly issue commands to ensure the desirable behaviour. There are
two sources that may lead to ambiguity of state estimation. The first
one is the nondeterminism of the input, for example, the supervisor in
the Rampage-Wonham paradigm typically sends a set of eligible events,
captured by the concept of control pattern, and lets the plant to
choose one. The second source is the ambiguity caused by partial
observation and/or nondeterministic structure in the plant. In this
sense, the part of using deterministic FST is trivial, as it eliminates
both sources of ambiguity in state estimation. However, even in the
part of using nondeterministic FST, the main contribution seems only at
the modelling side, as the composition of the inverse models of the
plant and the attackers is only for state estimation, that is, to
generate a mapping from the input space of the plant to its output
space or vice versa, just like using inverse projection mappings in the
standard state estimation in the DES literature. In this sense, the
paper bears a large similarity to state estimation problems well
studied in the DES community, but with the input-out mappings induced
from the transducer structures, instead of natural projections. Because
no observability and controllability constraints need to be considered,
deriving a supervisor from such state estimation and a target language
is straightforward.	

(2) It seems that the authors assume that all inputs are controllable,
which seems quite restrictive. In the response letter, the authors
states that uncontrollable inputs can be considered as *part of an
actuator attack*, which seems quite bizarre to me, as controllable and
uncontrollable events are part of the plant’s characteristics, not
influenced by any external agents, including attacks. In this sense,
the system setup is either over-restrictive by only considering
controllable inputs, or vague by relying on an actuator attack to
incorporate uncontrollable inputs. In any case, the requirement seems
only contains controllable inputs. Otherwise, the proposed synthesis
results stated in the theorems may not be practically implementable,
i.e., it may violate the controllability property in the standard
control sense, namely it may require some uncontrollable inputs to be
disabled. By the way, the authors haven’t precisely defined the concept
of weak controllability. Based on Theorem 2, it seems that a weakly
controllable language is one that is a subset of the requirement
language.   

(3) The whole technical treatment is only based on manipulation of
input-output relations, which lacks of theoretical depth. For example,
in Theorem 2, the calculation of the minimum controllable super set
\tilde{K} has nothing to do with the plant. I can hardly think that
there is a high chance that this minimum superset will equal the weakly
controllable supervisor S calculated in Theorem 2. If they were, it
would be just a pure luck. In other words, the practical significance
and theoretical insights of those results are questionable. 

(4) Finally, the resilient control relies on a full knowledge of the
attack models. From an application point of view, this will be
problematic, as it is hard to know what attack model will be embedded
in the system, unless the authors adopt the worst-case model, which
bears a large similarity to some existing literature that consider all
attack moves.	   

In short, I find the main contribution in this paper is on the
modelling side, and by removing partial observation and event
controllability in the setup, the derived results may not be
theoretically appealing and practical feasible. In addition, the
remaining technical treatment can be concisely presented. The current
content is too wordy for its actual contribution.

==> backup/TAC_reviews/2_Review208219.txt <==
The paper addresses the problem of supervisory control of
discrete-event systems (DES) in the presence of attacks modeling by
finite-state transducers (FSTs). It considers the
supervisory control problem for plants with attacks
(i) only on their sensors, (ii) only on their actuators, and (iii) both
on their sensors and actuator. Furthermore, it is associated with
conditions for controllability in the presence of attacks, as well as
synthesizing algorithms to obtain FST-based description of such
attack-resilient supervisors.

My question about what is the *advantage of using finite-state
transducers instead of automata* for modeling the whole system has not
been answered. Types of attacks such as insertion, deletion, and
replacement, referenced in this manuscript, have already been modeled
by automata [4,13,33]. Reference [2] is about "Runtime Enforcement for
Reactive Systems" which has not clarified my question. 

In the point of view of the supervisory control problem with a system
modeled by FST, it  has already been published by [43,36]. The authors
claim that this work can be viewed as an extension of [43,36]. However,
it is not proved in the text and it does not compare the differences.
Another asked question about the supervisor built according to the
manuscript regarding being a direct application of the classic theory
of supervisory control considering attack as one more restriction has
not been answered. Authors included in the manuscript an FST filter,
but there is no explanation on how to compute it.

==> cover.txt <==
Dear Editor,

We are submitting our manuscript entitled "Attack-Resilient Supervisory Control of Discrete-Event Systems: A Finite-State Transducer Approach" to be considered for publication in the Special Section: Formal Verification and Synthesis of Cyber-Physical Systems of the IEEE Open Journal of Control Systems. 

This work provides theories, algorithms, and implementations for supervisory control under a new kind of regular-rewriting attacks modeled by nondeterministic finite-state transducers (FSTs) on sensors and actuators. 

As noted in the manuscript, this work significantly improves our previous work presented at the Conference on Decision and Control in 2019 in two aspects. First, we generalize it to plants modeled by FSTs (instead of automata) to handle CPS equipped with sensors and actuators that yield different input and output symbols. Second, we develop an open-source tool in Python based on the new results and illustrate its applicability through a case study.

We appreciate your kind consideration and look forward to hearing from you in due course.

Sincerely,
Yu Wang
Assistant Professor
Mechanical and Aerospace Engineering
University of Florida

